Steer'n Roll: A Stereoscopic Flow-Sensing Strategy for Planktonic Prey Detection and Capture

Planktonic organisms such as copepods sense swimming prey and sinking food particles through the hydrodynamic disturbances they generate. However, because these flow fields are often highly symmetric, they provide little directional information, making accurate localization of the source challenging. Here, we introduce the steer'n roll sensing and response strategy. This strategy combines stereoscopic flow sensing and a roll motion. Stereoscopic sensing allows plankton to disambiguate flow signals by integrating two spatially separated flow measurements, while a roll about the swimming axis enhances exploration of the three-dimensional space. We show that steer'n roll is efficient, achieving a 100% success rate, versatile across signal type, and robust to flow sensing noise, orientational diffusion, and turbulence. Together, these findings identify a biologically plausible mechanism for prey detection and capture via flow sensing, and offer testable insights into the sensory-motor strategies of planktonic organisms.

==> Pictures_latex/Fig_4/Fig_4.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig_4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1579.44124477bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32874306)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Fig_4.pdf}}%
    \put(-0.0014378,0.08424735){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29326437\unitlength}\raggedright $\ve z$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Fig_4.pdf}}%
    \put(0.05688558,0.02067726){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29326437\unitlength}\raggedright $\ve x$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Fig_4.pdf}}%
    \put(1.00280469,0.22092514){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\begin{minipage}{0.12711073\unitlength}\raggedright Performance\end{minipage}}}}%
    \put(0.9483528,0.30024951){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.94877573,0.02803961){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}-1.0\end{tabular}}}}%
    \put(0.32115706,0.31884413){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\textbf{\Large B} Steer + roll\end{tabular}}}}%
    \put(0.01034848,0.31884413){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\textbf{\Large A} Maximal strain  $\hat{\ve{e}}_1$\: \end{tabular}}}}%
    \put(0.63332811,0.31884413){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\textbf{\Large C} Steer only\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Pictures_latex/Fig_5/Fig_5.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig_5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1634.15454294bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33504899)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Fig_5.pdf}}%
    \put(0.34261473,0.32613884){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\textbf{\Large B} Strategy noise \end{tabular}}}}%
    \put(0.04221237,0.32613884){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\textbf{\Large A} Sensory Noise \end{tabular}}}}%
    \put(0.64433396,0.32613884){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\textbf{\Large C} Turbulence \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Fig_5.pdf}}%
    \put(1.00988812,0.24918336){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\begin{minipage}{0.18811691\unitlength}\raggedright Performance \end{minipage}}}}%
    \put(0.95364167,0.309427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.95405044,0.04265934){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}-1.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Fig_5.pdf}}%
    \put(0.03369857,0.02331005){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.11969575,0.02331005){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.21092632,0.02331891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.30580912,0.02331005){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Fig_5.pdf}}%
    \put(0.01099331,0.21897864){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.01099331,0.31361693){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Fig_5.pdf}}%
    \put(0.17252221,0.01881102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28344556\unitlength}\raggedright $\ve x/r_{\rm s}$\end{minipage}}}%
    \put(-0.01230574,0.17456646){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\begin{minipage}{0.28344556\unitlength}\raggedright $\ve z/r_{\rm s}$\end{minipage}}}}%
    \put(0.62522575,0.17456646){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\begin{minipage}{0.28344556\unitlength}\raggedright $\ve z/r_{\rm t}$\end{minipage}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Fig_5.pdf}}%
    \put(0.01099331,0.04213188){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.01099331,0.12433164){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Fig_5.pdf}}%
    \put(0.63702149,0.02316177){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.72330271,0.02326679){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.81453328,0.02327565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.90941608,0.02326679){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}1.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Fig_5.pdf}}%
    \put(0.78986535,0.02026285){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28344556\unitlength}\raggedright $\ve x/r_{\rm t}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Fig_5.pdf}}%
  \end{picture}%
\endgroup%


==> Pictures_latex/Fig_6/Fig_6_GradientStresslet.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig_6_GradientStresslet.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1579.58778682bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32871256)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Fig_6_GradientStresslet.pdf}}%
    \put(-0.00143767,0.08423953){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29323716\unitlength}\raggedright $\ve z$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Fig_6_GradientStresslet.pdf}}%
    \put(0.0568803,0.02067534){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29323716\unitlength}\raggedright $\ve x$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Fig_6_GradientStresslet.pdf}}%
    \put(1.00271166,0.22090464){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\begin{minipage}{0.19468489\unitlength}\raggedright Performance $P$\end{minipage}}}}%
    \put(0.94826482,0.30022165){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.94868771,0.028037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}-1.0\end{tabular}}}}%
    \put(0.32112727,0.31881455){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\textbf{B} Steer + roll\end{tabular}}}}%
    \put(0.01034753,0.31881455){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\textbf{A} Maximal strain  $\hat{\ve{e}}_1$\: \end{tabular}}}}%
    \put(0.63326935,0.31881455){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\textbf{C} Steer only\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Pictures_latex/Fig_S4_old/Fig_S4_prob.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig_S4_prob.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2062.59175458bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23273388)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Fig_S4_prob.pdf}}%
    \put(0.18534942,0.12016491){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\ve r$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Fig_S4_prob.pdf}}%
    \put(0.16375632,0.13748804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\theta$\end{tabular}}}}%
    \put(0.12332864,0.19323241){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\ve e_z$\end{tabular}}}}%
    \put(0.492271,0.12560362){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\ve r$\end{tabular}}}}%
    \put(0.45535656,0.14441259){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\theta$\end{tabular}}}}%
    \put(0.42136504,0.19614593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\ve e_z$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Fig_S4_prob.pdf}}%
    \put(0.7685188,0.1512501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\theta$\end{tabular}}}}%
    \put(0.7346266,0.18630869){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\ve e_z$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Fig_S4_prob.pdf}}%
    \put(0.79645604,0.13734726){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\ve r$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Pictures_latex/Fig_S4_old/Fig_S4_suppl.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig_S4_suppl.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2118.05385319bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26930917)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Fig_S4_suppl.pdf}}%
    \put(0.20668134,0.1364978){\color[rgb]{0,0,0}\transparent{0.736}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\hat{\ve r}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Fig_S4_suppl.pdf}}%
    \put(0.18565366,0.15336732){\color[rgb]{0,0,0}\transparent{0.736}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\theta$\end{tabular}}}}%
    \put(0.14628459,0.207652){\color[rgb]{0,0,0}\transparent{0.736}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\hat{\ve z}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Fig_S4_suppl.pdf}}%
    \put(0.50556606,0.13503816){\color[rgb]{0,0,0}\transparent{0.736}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\hat{\ve r}$\end{tabular}}}}%
    \put(0.46961823,0.15335461){\color[rgb]{0,0,0}\transparent{0.736}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\theta$\end{tabular}}}}%
    \put(0.4365168,0.20373329){\color[rgb]{0,0,0}\transparent{0.736}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\hat{\ve z}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Fig_S4_suppl.pdf}}%
    \put(0.77458019,0.17829816){\color[rgb]{0,0,0}\transparent{0.736}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\theta$\end{tabular}}}}%
    \put(0.74157548,0.21243872){\color[rgb]{0,0,0}\transparent{0.736}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\hat{\ve z}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Fig_S4_suppl.pdf}}%
    \put(0.80178588,0.17042495){\color[rgb]{0,0,0}\transparent{0.736}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}$\hat{\ve r}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Fig_S4_suppl.pdf}}%
    \put(0.14379839,0.00305619){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}cos($\psi$)\end{tabular}}}}%
    \put(0.47331263,0.00305619){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}cos($\psi$)\end{tabular}}}}%
    \put(0.81181765,0.00305619){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}cos($\psi$)\end{tabular}}}}%
    \put(0.01102388,0.09829476){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}p.d.f.\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> Pictures_latex/Fig_S5/Fig_S5.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig_S5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1610.58220811bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32238674)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Fig_S5.pdf}}%
    \put(0.98566429,0.21861745){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\begin{minipage}{0.12465302\unitlength}\raggedright Performance\end{minipage}}}}%
    \put(0.93001619,0.29444412){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.93043094,0.02749745){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.35000002}\smash{\begin{tabular}[t]{l}-1.0\end{tabular}}}}%
    \put(0.31494742,0.31267921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\textbf{\Large B} Steer + roll\end{tabular}}}}%
    \put(0.0101484,0.31267921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\textbf{\Large A} Maximal strain  $\hat{\ve{e}}_1$\: \end{tabular}}}}%
    \put(0.62108257,0.31267921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.10000002}\smash{\begin{tabular}[t]{l}\textbf{\Large C} Steer only\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Fig_S5.pdf}}%
    \put(-0.00141,0.08261841){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28759404\unitlength}\raggedright $\ve z$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Fig_S5.pdf}}%
    \put(0.05578569,0.02027746){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28759404\unitlength}\raggedright $\ve x$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Fig_S5.pdf}}%
  \end{picture}%
\endgroup%

